Information Subtraction: Learning Representations for Conditional Entropy

The representations of conditional entropy and conditional mutual information are significant in explaining the unique effects among variables. While previous studies based on conditional contrastive sampling have effectively removed information regarding discrete sensitive variables, they have not yet extended their scope to continuous cases. This paper introduces Information Subtraction, a framework designed to generate representations that preserve desired information while eliminating the undesired. We implement a generative-based architecture that outputs these representations by simultaneously maximizing an information term and minimizing another. With its flexibility in disentangling information, we can iteratively apply Information Subtraction to represent arbitrary information components between continuous variables, thereby explaining the various relationships that exist between them. Our results highlight the representations' ability to provide semantic features of conditional entropy. By subtracting sensitive and domain-specific information, our framework demonstrates effective performance in fair learning and domain generalization. The code for this paper is available at https://github.com/jh-liang/Information-Subtraction

==> readme.txt <==
WSC proceedings Latex style

The WSC proceedings style is updated each year. Please make sure that you are using the style for the current year.


The following files provide guidlines and examples for writing WSC papers:

-- writgd18.pdf: Guildlines on writing a good WSC paper. The paper strctily follows the WSC style. Authors are encoraged to read through this file before writing a WSC paper.
-- wscYYpaper.tex (YY the current year, short for 20YY): Examples and further instructions for writing a WSC paper. Authors are encoraged to use this file as the template for ther own paper.


Please DO NOT change the following files:

-- wscpaperproc.cls: the class file for a normal paper to appear in the proceedings
-- wscposterproc.cls: the class file for a poster abstract

-- wsc.bst: the bib entries formatting file
-- wsc.sty: the general setup for the proceedings (page sizes, etc ...) is defined in there - is used in the class files
-- wscsetup.sty: the "branding" file which contains the year and editor information - is used in wsc.sty

-- wscYYstyle.tex: a file containg the class and style files named above (YY the current year, short for 20YY)
